Poset vectors and generalized permutohedra

We show that given a poset P and and a subposet Q, the integer points obtained by restricting linear extensions of P to Q can be explained via integer lattice points of a generalized permutohedron.

==> ass3-ver.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{ass3-ver.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(16103,6515)(931,-5723)
\end{picture}%


==> grid.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{grid.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5606,5714)(3383,-6386)
\end{picture}%


==> grid01.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{grid01.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5606,5714)(3383,-6386)
\end{picture}%


==> grid02.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{grid02.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5606,5714)(3383,-6386)
\end{picture}%


==> grid03.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{grid03.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5606,5714)(3383,-6386)
\end{picture}%


==> grid04.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{grid04.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5606,5714)(3383,-6386)
\end{picture}%


==> grid05.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{grid05.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5606,5714)(3383,-6386)
\end{picture}%


==> npqex02-trim.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{npqex02-trim.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(35547,9024)(5978,-11092)
\end{picture}%


==> npqex02.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{npqex02.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(35547,10584)(5978,-11932)
\end{picture}%


==> npqex03-trim.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{npqex03-trim.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(12708,7020)(2423,-6969)
\end{picture}%


==> npqex03.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{npqex03.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(12708,8038)(2423,-7433)
\end{picture}%


==> npqex04-trim.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{npqex04-trim.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(11640,6863)(5539,-9977)
\end{picture}%


==> npqex04.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{npqex04.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(11640,8039)(5539,-10744)
\end{picture}%


==> npqex05.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{npqex05.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(19542,7020)(2423,-6969)
\end{picture}%


==> npqex06.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{npqex06.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(21136,7020)(2423,-6969)
\end{picture}%


==> npqex1-trim.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{npqex1-trim.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(22468,7141)(2112,-9261)
\end{picture}%


==> npqex1.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{npqex1.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(22468,8564)(2112,-9949)
\end{picture}%


==> poset01.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{poset01.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4119,8038)(4395,-10980)
\end{picture}%


==> poset02-lbl.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{poset02-lbl.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3000,10588)(5978,-11932)
\end{picture}%


==> poset02.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{poset02.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2386,9944)(6128,-11925)
\end{picture}%


==> poset03-lbl.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{poset03-lbl.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4119,8564)(4395,-10883)
\end{picture}%


==> poset03.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{poset03.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4119,8039)(4395,-10744)
\end{picture}%


==> poset04.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{poset04.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2975,8039)(5539,-10744)
\end{picture}%


==> posetex-c01.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{posetex-c01.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2858,2859)(3769,-3189)
\end{picture}%


==> posetex-c02.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{posetex-c02.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(13079,3771)(3759,-3210)
\end{picture}%


==> young.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{young.pdf}%
\end{picture}%
%
%  Created by WinFIG version 4.8 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(10540,2992)(2350,-3784)
\end{picture}%

